Modelling of Underwater Vehicles using Physics-Informed Neural Networks with Control

Physics-informed neural networks (PINNs) integrate physical laws with data-driven models to improve generalization and sample efficiency. This work introduces an open-source implementation of the Physics-Informed Neural Network with Control (PINC) framework, designed to model the dynamics of an underwater vehicle. Using initial states, control actions, and time inputs, PINC extends PINNs to enable physically consistent transitions beyond the training domain. Various PINC configurations are tested, including differing loss functions, gradient-weighting schemes, and hyperparameters. Validation on a simulated underwater vehicle demonstrates more accurate long-horizon predictions compared to a non-physics-informed baseline

==> figs/pgfplots/pinc_data_config.txt <==
-0.57794774304788 0.16752730005747407
-0.5658472965206242 0.16204960431495669
-0.5537424289314292 0.1558026437950398
-0.5399000840001769 0.14723462575710705
-0.5306910119810777 0.14485609443388323
-0.5174145629780272 0.13475396790309058
-0.5064503293691144 0.1269773199522527
-0.49493346301781677 0.12304257482647352
-0.48165701401476624 0.11294044829568078
-0.47185551969583084 0.10748043680091979
-0.45859233387859755 0.09968610460232563
-0.44591272823732253 0.09343472302046968
-0.4343693355143905 0.08488438923029323
-0.42285246916309294 0.08094964410451405
-0.4089968610460232 0.07007383173438281
-0.3945974623104469 0.06457845174410903
-0.38306291171139306 0.05756664750873175
-0.37327468057827484 0.05441443034616922
-0.36347318625933944 0.04895441885140822
-0.34732746805782744 0.039599451788319695
-0.33525354790220596 0.03873734471019946
-0.32314425925107215 0.031721119412883025
-0.3104823378575534 0.02854679694062523
-0.300680843538618 0.023086785445864177
-0.2868606039170608 0.018365091294929137
-0.2736018391617666 0.011340023873734562
-0.2638224501525266 0.009726336265971136
-0.2500154737167867 0.0073124364472346715
-0.23733586807551177 0.0010610548653787188
-0.22583668597197049 0.0002033688491976382
-0.21547813784871128 -0.0021840045979043543
-0.20280295326937536 -0.0076661214023607815
-0.19074229629957118 -0.006220434148282383
-0.18040143242406825 -0.005530748485786219
-0.16773951103054963 -0.00870507095804407
-0.1573809629072903 -0.011092444405146062
-0.1475927317741722 -0.014244661567708483
-0.13495291569034884 -0.013572660152968763
-0.12634068703302537 -0.012100446527255782
-0.11713161501392633 -0.014478977850479635
-0.11022149520314783 -0.01683982492594721
-0.10101684424598789 -0.018449091471771484
-0.09239577346478622 -0.018515407400857664
-0.08434501967372565 -0.019346567045404328
-0.07626331844909162 -0.025562580131747614
-0.06933109332861764 -0.03176975109421282
-0.0618108669702464 -0.04028913745081569
-0.06117423405101918 -0.0510632653963482
-0.05764180556169596 -0.06570582253857382
-0.05525443211459402 -0.08110880233432077
-0.058061806445908415 -0.09262566868561833
-0.06022812679605638 -0.1156859271293858
-0.06385956675689297 -0.13809530141285772
-0.07043065750287455 -0.16114993130408292
-0.07523752644064653 -0.18848792892243548
-0.08391702005187086 -0.2227993739582404
-0.09223217096177774 -0.25827411588858955
-0.10135334296915215 -0.2936981800634162
-0.11075663099676772 -0.3413848238375881
-0.11370529201114121 -0.4106591803351166

==> figs/pgfplots/pinc_data_gt.txt <==
-0.6870595517043192 0.3529820062779083
-0.6749237366815507 0.3413501923161947
-0.6622308678544585 0.33279101640214015
-0.650665369821831 0.320394358724966
-0.6356558645386621 0.30874043945355706
-0.6240947875679737 0.2971130465537825
-0.6102347583889649 0.2854679694062517
-0.5952252531057959 0.27381405013484267
-0.580220168884566 0.2629293956408332
-0.565215084663336 0.25204474114682374
-0.5536584287545867 0.24118661302444871
-0.5397807153278216 0.22646447676731976
-0.5196029886378707 0.21554003271585856
-0.5034307440647243 0.20156947698837285
-0.48785534285335325 0.1914496662098238
-0.4728502586321234 0.18056501171581432
-0.4538087448605154 0.1673416154560327
-0.4382466068349617 0.1595295990096823
-0.42092488615765505 0.14555020115831843
-0.40306379592378083 0.1377205004642117
-0.38921260886865017 0.12761395287147986
-0.3678986692603563 0.11898846102833915
-0.35059463283080583 0.10808612228657338
-0.3356204960431495 0.10258632123436062
-0.3194570935938811 0.09015429506167394
-0.30046421150360325 0.08539281135328719
-0.28663955082010695 0.07990185242495257
-0.2676201423581944 0.07052478005216861
-0.2543879039745346 0.06811530129537124
-0.24055440116716031 0.06108581281223757
-0.22501436845130196 0.057120120252884765
-0.207728016269508 0.049294840620717206
-0.1956540961138865 0.04843273354259697
-0.1766302665900349 0.03828639639241349
-0.16974225208895177 0.03977187320394365
-0.15593085459127276 0.03658870860780766
-0.1409478756797382 0.02955037800079585
-0.12943985145231895 0.027154162429815665
-0.11908572439099874 0.025536053760113198
-0.1040894822936469 0.01618992882090281
-0.08796144833989128 0.009912020867412386
-0.07527300057473818 0.002122109730757271
-0.06487024183208812 -0.007957911490339975
-0.05957823069101198 -0.028767850037579035
-0.05431716698350941 -0.04419293514302136
-0.053631902382952346 -0.06342897563994876
-0.05689906715593085 -0.09494230514169505
-0.05907865069189622 -0.11569476988372618
-0.06241213139396096 -0.13566912772447948
-0.06570582253857382 -0.16256686856182867
-0.0696494097882312 -0.17638268712144667
-0.07292983774702688 -0.20558822229099438
-0.07908837702816218 -0.23400238737344714
-0.0857818648039258 -0.2693355143905567
-0.09357619700251996 -0.3131217118351828
-0.10252000530527439 -0.356899067155931
-0.11370529201114121 -0.4106591803351166


==> figs/pgfplots/pinc_data_normalization.txt <==
-0.5863566028560059 0.23066890667138273
-0.5748043680091957 0.22058004332640727
-0.5672797205888853 0.21129139219240486
-0.5551527476899951 0.20119810778549033
-0.5430346169149829 0.19264335293337484
-0.5332198594102302 0.1848755471064152
-0.5193686723550996 0.1747689995136834
-0.5049427472478889 0.16465803085901257
-0.49512356868119706 0.15612096025465338
-0.482435120916044 0.14833104911799835
-0.4714620451832529 0.13901587161236145
-0.45645253990008394 0.1273619523409525
-0.4449268314249082 0.12188867766037415
-0.43165038242185766 0.11178655112958152
-0.41780361642866615 0.10244926831424922
-0.4045536937972501 0.0969627304478537
-0.3924311419602988 0.08763871081833874
-0.3808965913612449 0.0806269065829614
-0.36533445333569126 0.07281489013661097
-0.35264158450859895 0.06425571422255638
-0.341107033909545 0.0572439099871791
-0.327861532340068 0.05252663689818304
-0.3111543392722932 0.04547504310535405
-0.2979044166408772 0.03998850523895847
-0.2875370263937398 0.03606260223705743
-0.2737079446483045 0.02980237853132328
-0.2587603342322825 0.02891816614350773
-0.2455192537247447 0.024970157831911255
-0.23342764932136695 0.02103099164419303
-0.22017772668995095 0.015544453777797451
-0.2075290684822495 0.014677925637738287
-0.19373093417038778 0.013802555373800818
-0.1822184888810292 0.010637075025421161
-0.17070162252973164 0.006702329899641923
-0.15978159954020954 0.00661832972279941
-0.14944073566470661 0.00730801538529563
-0.13734913126132897 0.003368849197577295
-0.12814890136610824 0.002528847429152492
-0.11719350988107347 -0.0037092709668862245
-0.1085768601618109 -0.0030063221185728795
-0.09995136831867024 -0.003841902825058585
-0.09246208939387235 -0.006976435739864728
-0.08612670763517394 -0.009332861753393151
-0.07979574693841451 -0.010920022989522105
-0.07286794287987974 -0.016357929174587726
-0.0682479331535436 -0.02023962155709802
-0.06477297846942831 -0.024881736593129644
-0.06129360272337436 -0.03029311640656085
-0.057199699367788126 -0.042632300278526936
-0.05427737742605765 -0.051116318139617145
-0.05131968698881484 -0.06575445421990367
-0.052995269463725236 -0.07420310358548127
-0.054074008576860066 -0.08650249789999559
-0.05399885052389575 -0.09957999911578763
-0.05506432645121373 -0.11418718776250059
-0.05841991246297373 -0.1303152217162563
-0.06462266236349978 -0.1510367390247137
-0.06907467173615112 -0.17638710818338577
-0.07466731508908453 -0.20326716477297846
-0.07852690216189928 -0.23169901410318772
-0.08750607896016627 -0.2693222512047394
-0.09648967682037235 -0.30617622352889173
-0.10482779963747302 -0.35534285335337557
-0.11370529201114121 -0.4106591803351166
